MOON: Assisting Students in Completing Educational Notebook Scenarios

Jupyter notebooks are increasingly being adopted by teachers to deliver interactive practical sessions to their students. Notebooks come with many attractive features, such as the ability to combine textual explanations, multimedia content, and executable code alongside a flexible execution model which encourages experimentation and exploration. However, this execution model can quickly become an issue when students do not follow the intended execution order of the teacher, leading to errors or misleading results that hinder their learning. To counter this adverse effect, teachers usually write detailed instructions about how students are expected to use the notebooks. Yet, the use of digital media is known to decrease reading efficiency and compliance with written instructions, resulting in frequent notebook misuse and students getting lost during practical sessions. In this article, we present a novel approach, MOON, designed to remedy this problem. The central idea is to provide teachers with a language that enables them to formalize the expected usage of their notebooks in the form of a script and to interpret this script to guide students with visual indications in real time while they interact with the notebooks. We evaluate our approach using a randomized controlled experiment involving 21 students, which shows that MOON helps students comply better with the intended scenario without hindering their ability to progress. Our follow-up user study shows that about 75% of the surveyed students perceived MOON as rather useful or very useful.

==> images/analysis/results_survey_moon_simplify_1.csv <==
"ID","read","completion","orderUnderstood","execUnderstood","orderFollowed","lost","resultUnderstood","kernelrestart","hasMoon","colorUnderstood","moonOrder","moonWayBack","moonSpeed","moonOpinion","moonActions"
"1",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"2","première","Non","Assez claires","Toujours","Toujours","Jamais","Rarement","Oui","Non",,,,"N/A",,
"3","première","Oui","Très claires","Toujours","Toujours","Rarement","Rarement","Non","Non",,,,"N/A",,
"4",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"5","première","Oui","Assez claires","Souvent","Souvent","Jamais","Rarement","Non","Non",,,,"N/A",,
"6","globalité","Oui","Assez claires","Souvent","Rarement","Souvent","Souvent","Oui","Oui","Oui","Rarement","Rarement","Non","Indifférent","Rarement"
"7","globalité","Oui","Assez claires","Souvent","Rarement","Jamais","Rarement","Non","Non",,,,"N/A",,
"8",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"9","globalité","Non","Très claires","Souvent","Toujours","Jamais","Rarement","Non","Oui","Oui","Toujours","Rarement","Oui","Plutôt utile","Rarement"
"10","globalité","Oui","Très claires","Toujours","Souvent","Rarement","Jamais","Non","Non",,,,"N/A",,
"11",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"12","globalité","Oui","Assez claires","Souvent","Souvent","Jamais","Jamais","Non","Oui","Oui","Rarement","Souvent","Oui","Indifférent","Rarement"
"13",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"14","première","Non","Très claires","Souvent","Toujours","Jamais","Rarement","Non","Oui","Oui","Toujours","Souvent","Oui","Très utile","Jamais"
"15","première","Oui","Assez claires","Souvent","Toujours","Rarement","Rarement","Non","Non",,,,"N/A",,
"16","première","Non","Assez claires","Souvent","Toujours","Jamais","Souvent","Non","Oui","Oui","Toujours","Toujours","Non","Plutôt utile","Jamais"
"17","globalité","Non","Assez claires","Souvent","Souvent","Rarement","Souvent","Non","Non",,,,"N/A",,
"18","globalité","Oui","Très claires","Toujours","Toujours","Jamais","Rarement","Non","Oui","Oui","Souvent","Souvent","Oui","Très utile","Souvent"
"19",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"20","première","Oui","Très claires","Toujours","Toujours","Rarement","Rarement","Oui","Non",,,,"N/A",,
"21","globalité","Oui","Assez claires","Souvent","Toujours","Rarement","Rarement","Non","Non",,,,"N/A",,
"22","première","Non","Très claires","Toujours","Toujours","Rarement","Souvent","Oui","Oui","Oui","Souvent","Souvent","Oui","Plutôt utile","Rarement"
"23","première","Oui","Assez claires","Toujours","Toujours","Rarement","Souvent","Non","Non",,,,"N/A",,
"24","globalité","Oui","Très claires","Toujours","Toujours","Jamais","Jamais","Non","Oui","Oui","Toujours","Toujours","Oui","Très utile","Jamais"
"25","globalité","Oui","Assez claires","Toujours","Toujours","Jamais","Rarement","Non","Oui","Oui","Toujours","Souvent","Oui","Plutôt utile","Rarement"
"26","globalité","Non","Assez claires","Souvent","Souvent","Souvent","Rarement","Oui","Non",,,,"N/A",,
"27","première","Oui","Très claires","Souvent","Souvent","Rarement","Souvent","Non","Non",,,,"N/A",,
"28","globalité","Oui","Très claires","Souvent","Toujours","Rarement","Rarement","Oui","Oui","Oui","Souvent","Rarement","Oui","Très utile","Jamais"
"29","globalité","Oui","Très claires","Toujours","Toujours","Jamais","Rarement","Non","Oui",,,,"N/A",,
"30","première","Oui","Très claires","Toujours","Souvent","Rarement","Souvent","Non","Oui","Oui","Rarement","Rarement","Non","Indifférent","Jamais"
"31",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"32","globalité","Oui","Assez claires","Souvent","Toujours","Jamais","Rarement","Oui","Non",,,,"N/A",,
"33","globalité","Oui","Assez claires","Toujours","Souvent","Rarement","Souvent","Oui","Oui","Oui","Toujours","Souvent","Oui","Plutôt utile","Rarement"
"34","globalité","Oui","Assez claires","Souvent","Rarement","Rarement","Rarement","Non","Non",,,,"N/A",,
"35","globalité","Non","Assez claires","Rarement","Souvent","Souvent","Souvent","Oui","Oui","Partiellement","Rarement","Souvent","Non","Indifférent","Souvent"
"36","première","Non","Très claires","Souvent","Souvent","Rarement","Rarement","Non","Non",,,,"N/A",,
"37",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"38","globalité","Non","Assez claires","Souvent","Souvent","Rarement","Rarement","Non","Oui","Oui","Souvent","Rarement","Non","Plutôt utile","Jamais"
"39",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"40","globalité","Oui","Très claires","Souvent","Toujours","Rarement","Rarement","Non","Non",,,,"N/A",,
"41","globalité","Oui","Assez claires","Souvent","Toujours","Jamais","Souvent","Oui","Non",,,,"N/A",,
"42",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"43",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"44",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"45","globalité","Non","Très claires","Toujours","Souvent","Rarement","Jamais","Non","Oui","Oui","Souvent","Rarement","Oui","Plutôt utile","Jamais"
"46","globalité","Oui","Très claires","Souvent","Souvent","Jamais","Rarement","Non","Oui",,,,"N/A",,
"47",,"N/A",,,,,,"N/A","N/A",,,,"N/A",,
"48","globalité","Non","Assez claires","Souvent","Souvent","Rarement","Rarement","Non","Non",,,,"N/A",,
"49","première","Oui","Très claires","Toujours","Toujours","Jamais","Rarement","Non","Non",,,,"N/A",,
"50","globalité","Oui","Très claires","Toujours","Toujours","Jamais","Rarement","Non","Oui","Oui","Toujours","Souvent","Oui","Plutôt utile","Jamais"


==> images/analysis/survey.csv <==
"id";"submitdate";"lastpage";"startlanguage";"seed";"read";"completion";"orderunderstood";"execunderstood";"orderfollowed";"lost";"resultunderstood";"kernelrestart";"hasmoon";"colorunderstood";"moonorder";"moonwayback";"moonspeed";"moonopinion";"moonactions";"moonactionmore";"moonfree"
"2";"1980-01-01 00:00:00";"2";"fr";"157887548";"J'ai juste lu la première question";"Non";"Assez claires";"Toujours";"Toujours";"Jamais";"Rarement";"Oui";"Non";"";"";"";"N/A";"";"";"";""
"3";"1980-01-01 00:00:00";"2";"fr";"299990516";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Toujours";"Toujours";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"5";"1980-01-01 00:00:00";"2";"fr";"1943514984";"J'ai juste lu la première question";"Oui";"Assez claires";"Souvent";"Souvent";"Jamais";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"6";"1980-01-01 00:00:00";"2";"fr";"1186687621";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Rarement";"Souvent";"Souvent";"Oui";"Oui";"Oui";"Rarement";"Rarement";"Non";"Indifférent";"Rarement";"";""
"7";"1980-01-01 00:00:00";"2";"fr";"2023887485";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Rarement";"Jamais";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"9";"1980-01-01 00:00:00";"2";"fr";"564344676";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Très claires";"Souvent";"Toujours";"Jamais";"Rarement";"Non";"Oui";"Oui";"Toujours";"Rarement";"Oui";"Plutôt utile";"Rarement";"Par exemple, un moment j'ai fais une erreur à un endroit dans une case, la tâche à accomplir a était compter comme bien effectuée. Mais plutard en voulant revenir en arrière, MOON m'a indiqué que sur cette case il y avait une erreur. J'étais surpris.";"Quand on utilise MOON pour faire un notebook, cela apporte un certain confort que l'on ne remarque pas. Mais dès que l'on ne l'utilise pas en refaisant le notebook sur lequel on l'avait utilisé. La différence se fait sentir et le notebook paraît bien moins ""claire""."
"10";"1980-01-01 00:00:00";"2";"fr";"992396590";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Toujours";"Souvent";"Rarement";"Jamais";"Non";"Non";"";"";"";"N/A";"";"";"";""
"12";"1980-01-01 00:00:00";"2";"fr";"1937408732";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Souvent";"Jamais";"Jamais";"Non";"Oui";"Oui";"Rarement";"Souvent";"Oui";"Indifférent";"Rarement";"Lorsque le résultat d'une cellule ""test"" affiche une erreur de code faite trois cases plus haut, nous modifions celle-ci afin de la corriger. Nous validons la case et nous sommes obligés de revalider les deux cases intermédiaires avant de pouvoir refaire le test, même si celles-ci n'ont pas été modifiées pour autant.";""
"14";"1980-01-01 00:00:00";"2";"fr";"1990369409";"J'ai juste lu la première question";"Non";"Très claires";"Souvent";"Toujours";"Jamais";"Rarement";"Non";"Oui";"Oui";"Toujours";"Souvent";"Oui";"Très utile";"Jamais";"";""
"15";"1980-01-01 00:00:00";"2";"fr";"99193512";"J'ai juste lu la première question";"Oui";"Assez claires";"Souvent";"Toujours";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"16";"1980-01-01 00:00:00";"2";"fr";"2044535292";"J'ai juste lu la première question";"Non";"Assez claires";"Souvent";"Toujours";"Jamais";"Souvent";"Non";"Oui";"Oui";"Toujours";"Toujours";"Non";"Plutôt utile";"Jamais";"";""
"17";"1980-01-01 00:00:00";"2";"fr";"887914249";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Assez claires";"Souvent";"Souvent";"Rarement";"Souvent";"Non";"Non";"";"";"";"N/A";"";"";"";""
"18";"1980-01-01 00:00:00";"2";"fr";"1381287835";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Toujours";"Toujours";"Jamais";"Rarement";"Non";"Oui";"Oui";"Souvent";"Souvent";"Oui";"Très utile";"Souvent";"Je sais que j'ai déjà modifié du code selon les directives de MOON alors que ça me paraissait pas nécessaire.
Je me suis parfois étonné de voir des chemins proposés qui ne me paraissaient pas intuitifs, en sautant plusieurs cellules par exemple.
Mais ça ne m'a pas dérangé et le notebook s'est très bien rempli.";"C'est assez fastidieux de réexécuter manuellement toutes les cellules vertes quand on a fait une modification sur une fonction très antérieure.
Mais c'est un mal pour un bien car le temps gagné est sans doute supérieur à celui perdu à chercher dans le notebook."
"20";"1980-01-01 00:00:00";"2";"fr";"792955074";"J'ai juste lu la première question";"Oui";"Très claires";"Toujours";"Toujours";"Rarement";"Rarement";"Oui";"Non";"";"";"";"N/A";"";"";"";""
"21";"1980-01-01 00:00:00";"2";"fr";"475494996";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Toujours";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"22";"1980-01-01 00:00:00";"2";"fr";"1674179441";"J'ai juste lu la première question";"Non";"Très claires";"Toujours";"Toujours";"Rarement";"Souvent";"Oui";"Oui";"Oui";"Souvent";"Souvent";"Oui";"Plutôt utile";"Rarement";"";""
"23";"1980-01-01 00:00:00";"2";"fr";"1513832474";"J'ai juste lu la première question";"Oui";"Assez claires";"Toujours";"Toujours";"Rarement";"Souvent";"Non";"Non";"";"";"";"N/A";"";"";"";""
"24";"1980-01-01 00:00:00";"2";"fr";"1789156568";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Toujours";"Toujours";"Jamais";"Jamais";"Non";"Oui";"Oui";"Toujours";"Toujours";"Oui";"Très utile";"Jamais";"";""
"25";"1980-01-01 00:00:00";"2";"fr";"535285907";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Toujours";"Toujours";"Jamais";"Rarement";"Non";"Oui";"Oui";"Toujours";"Souvent";"Oui";"Plutôt utile";"Rarement";"Devoir exécuter des cellules ne contenant que du texte et pas de code.";"Peut être faire scroll / placer le curseur automatiquement jusqu'à la cellule à modifier, du moins lorsque celle-ci est hors écran / éloigné car parfois il faut deviner que la cellule était au début du notebook alors qu'on vient d'en exécuter une à la fin."
"26";"1980-01-01 00:00:00";"2";"fr";"1631864300";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Assez claires";"Souvent";"Souvent";"Souvent";"Rarement";"Oui";"Non";"";"";"";"N/A";"";"";"";""
"27";"1980-01-01 00:00:00";"2";"fr";"75548306";"J'ai juste lu la première question";"Oui";"Très claires";"Souvent";"Souvent";"Rarement";"Souvent";"Non";"Non";"";"";"";"N/A";"";"";"";""
"28";"1980-01-01 00:00:00";"2";"fr";"1634041277";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Souvent";"Toujours";"Rarement";"Rarement";"Oui";"Oui";"Oui";"Souvent";"Rarement";"Oui";"Très utile";"Jamais";"";""
"30";"1980-01-01 00:00:00";"2";"fr";"822574479";"J'ai juste lu la première question";"Oui";"Très claires";"Toujours";"Souvent";"Rarement";"Souvent";"Non";"Oui";"Oui";"Rarement";"Rarement";"Non";"Indifférent";"Jamais";"";""
"32";"1980-01-01 00:00:00";"2";"fr";"1412935678";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Toujours";"Jamais";"Rarement";"Oui";"Non";"";"";"";"N/A";"";"";"";""
"33";"1980-01-01 00:00:00";"2";"fr";"1737075898";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Toujours";"Souvent";"Rarement";"Souvent";"Oui";"Oui";"Oui";"Toujours";"Souvent";"Oui";"Plutôt utile";"Rarement";"";""
"34";"1980-01-01 00:00:00";"2";"fr";"1168259713";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Rarement";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"35";"1980-01-01 00:00:00";"2";"fr";"1805641670";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Assez claires";"Rarement";"Souvent";"Souvent";"Souvent";"Oui";"Oui";"Partiellement";"Rarement";"Souvent";"Non";"Indifférent";"Souvent";"";""
"36";"1980-01-01 00:00:00";"2";"fr";"1286477351";"J'ai juste lu la première question";"Non";"Très claires";"Souvent";"Souvent";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"38";"1980-01-01 00:00:00";"2";"fr";"220179579";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Assez claires";"Souvent";"Souvent";"Rarement";"Rarement";"Non";"Oui";"Oui";"Souvent";"Rarement";"Non";"Plutôt utile";"Jamais";"";""
"40";"1980-01-01 00:00:00";"2";"fr";"1795295523";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Souvent";"Toujours";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"41";"1980-01-01 00:00:00";"2";"fr";"1351878612";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Assez claires";"Souvent";"Toujours";"Jamais";"Souvent";"Oui";"Non";"";"";"";"N/A";"";"";"";""
"45";"1980-01-01 00:00:00";"2";"fr";"1977678558";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Très claires";"Toujours";"Souvent";"Rarement";"Jamais";"Non";"Oui";"Oui";"Souvent";"Rarement";"Oui";"Plutôt utile";"Jamais";"";""
"48";"1980-01-01 00:00:00";"2";"fr";"1260845780";"J'ai survolé le notebook dans sa globalité avant de commencer";"Non";"Assez claires";"Souvent";"Souvent";"Rarement";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"49";"1980-01-01 00:00:00";"2";"fr";"2091985612";"J'ai juste lu la première question";"Oui";"Très claires";"Toujours";"Toujours";"Jamais";"Rarement";"Non";"Non";"";"";"";"N/A";"";"";"";""
"50";"1980-01-01 00:00:00";"2";"fr";"311984040";"J'ai survolé le notebook dans sa globalité avant de commencer";"Oui";"Très claires";"Toujours";"Toujours";"Jamais";"Rarement";"Non";"Oui";"Oui";"Toujours";"Souvent";"Oui";"Plutôt utile";"Jamais";"";""


